NextGAN: Towards Simple and Scalable GAN Training for Image and Video Generation

Adversarial training enables one- and few-step image and video generation, but conventional adversarial losses supervise critic values without directly specifying the gradients used to update the generator. We present NEXTGAN, which trains a scalar critic by regressing its input gradient onto displacements between independently paired reference and generated features at interpolated locations in frozen representation spaces. For a fixed generator, this regression is equivalent to an adversarial objective with a gradient-energy penalty, while the generator retains the standard potential-based GAN update. The same objective adapts pre-trained image and video generators with up to 14B parameters, without auxiliary losses, online teacher scores, or trajectories. On ImageNet $256 \times 256$, NEXTGAN achieves one-step FIDs of 2.87 with pixel-space JiT-B and 1.54 with latent-space DiT-XL/1; its adversarial form further reaches 1.36. For text-to-video generation, a single trained Wan2.1-1.3B model supports one-, two-, and four-step sampling, achieving the highest VBench total scores among the compared 1.3B methods at one and two steps. At two steps, NEXTGAN scores 83.13, exceeding rCM and AnyFlow by 1.25 and 0.47 points, respectively. Code is available at https://github.com/LINs-lab/NextGAN.git.

==> figures/jit_complete_curves/jit_curves_displayed_50k.csv <==
method,run,step,fid_jit,source
NextGAN (adversarial form),shared_initialization,0,309.316467,remote_results/jit_shared_initialization/fid50k_summary.csv
NextGAN (adversarial form),original,2000,15.396255,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,4000,6.823633,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,6000,5.948365,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,8000,5.633657,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,10000,5.238797,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,12000,4.948693,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,14000,4.712895,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,16000,4.39133,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,18000,4.209931,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,20000,4.095736,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,22000,4.001191,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,24000,3.913157,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,26000,3.919995,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,28000,3.841141,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,30000,3.691523,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,32000,3.778192,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,34000,3.483334,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,36000,3.42721,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,38000,3.47007,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,40000,3.438431,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,42000,3.388661,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,44000,3.405806,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,46000,3.436951,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,48000,3.285121,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
NextGAN (adversarial form),original,50000,3.314906,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,shared_initialization,0,309.316467,remote_results/jit_shared_initialization/fid50k_summary.csv
GAN,original,2000,12.756883,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,4000,8.014285,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,6000,7.576757,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,8000,7.027715,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,10000,6.843085,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,12000,6.569041,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,14000,6.550547,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,16000,6.439912,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,18000,6.616175,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,20000,6.575814,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,22000,6.422996,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,24000,6.182129,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,26000,6.021032,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,28000,5.877458,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,30000,5.906168,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,32000,5.83135,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,34000,5.774302,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,36000,5.760616,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,38000,5.899324,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,40000,5.737402,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,42000,5.828644,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,44000,5.85556,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,46000,5.645525,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,48000,5.680972,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
GAN,original,50000,5.644214,imgnet/outputs/autolab/three_way_loss_comparison_multi_curve_summary.csv
WGAN (no GP),shared_initialization,0,312.528015,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
WGAN (no GP),original,2000,51.082745,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,4000,41.130947,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,6000,30.191345,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,8000,24.265772,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,10000,23.547697,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,12000,21.367201,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,14000,20.946856,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,16000,21.357555,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,18000,23.690123,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,20000,17.53875,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,22000,20.120096,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,24000,19.432978,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,26000,22.693235,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,28000,17.992525,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,30000,19.301147,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,32000,19.400414,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,34000,18.488981,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,36000,20.063332,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,38000,19.80081,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,40000,17.32181,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,42000,17.12438,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,44000,17.152651,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,46000,18.695841,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,48000,19.395176,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
WGAN (no GP),original,50000,17.12961,imgnet/fid_results/wgan_nogp_jit_b_curve_summary.csv
TBSM GAN corner,replay_111005,0,312.528015,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,250,27.488087,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,500,18.797943,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,750,17.220543,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,1000,16.377831,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,1250,16.040167,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,1500,15.460204,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,1750,15.221909,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,2000,16.255785,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,2250,15.930071,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,replay_111005,2500,16.136976,remote_results/tbsm_jit_early_20260926_111005/curve_summary.csv
TBSM GAN corner,original,4000,18.096233,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,6000,20.6763,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,8000,21.453878,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,10000,23.837439,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,12000,24.683306,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,14000,24.452711,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,16000,25.488619,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,18000,26.118053,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,20000,26.885738,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,22000,26.899679,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,24000,27.04657,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,26000,27.11504,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,28000,27.513617,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,30000,27.389059,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,32000,27.781902,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,34000,27.578754,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,36000,28.171213,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,38000,28.945633,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,40000,27.94894,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,42000,28.87673,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,44000,29.029642,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,46000,28.97773,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,48000,29.453989,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv
TBSM GAN corner,original,50000,28.694857,imgnet/fid_results/field_stopgrad_jit_b_curve_summary.csv


==> figures/toy8_evolution_logistic_metrics.csv <==
step,effective_modes,mode_imbalance,captured_fraction
0.0,0.0,8.0,0.0
1000.0,7.622966766357422,0.3770332336425781,0.6029999852180481
2000.0,4.859311580657959,3.140688419342041,0.765500009059906
3000.0,3.7262983322143555,4.2737016677856445,0.8519999980926514
4000.0,3.3579516410827637,4.642048358917236,0.8288000226020813
5000.0,3.3022327423095703,4.69776725769043,0.8758999705314636
6000.0,2.654860019683838,5.345139980316162,0.8446000218391418
7000.0,3.1247193813323975,4.8752806186676025,0.8948000073432922
8000.0,2.876990556716919,5.123009443283081,0.8895999789237976
9000.0,2.8665103912353516,5.133489608764648,0.9185000061988831
10000.0,2.9298417568206787,5.070158243179321,0.9146999716758728
11000.0,2.906862735748291,5.093137264251709,0.9128000140190125
12000.0,2.8974008560180664,5.102599143981934,0.8924000263214111
13000.0,2.8188724517822266,5.181127548217773,0.9132999777793884
14000.0,2.7490897178649902,5.25091028213501,0.9192000031471252
15000.0,2.9353063106536865,5.0646936893463135,0.8468999862670898
16000.0,2.7469348907470703,5.25306510925293,0.9007999897003174
17000.0,2.610161066055298,5.389838933944702,0.9075999855995178
18000.0,2.743896722793579,5.256103277206421,0.9243999719619751
19000.0,2.730240821838379,5.269759178161621,0.9192000031471252
20000.0,2.67450213432312,5.32549786567688,0.9208999872207642
21000.0,2.775380849838257,5.224619150161743,0.9101999998092651
22000.0,2.761094570159912,5.238905429840088,0.9340000152587891
23000.0,2.738525867462158,5.261474132537842,0.9305999875068665
24000.0,2.795649528503418,5.204350471496582,0.939300000667572
25000.0,2.635730266571045,5.364269733428955,0.9146999716758728
26000.0,2.681980848312378,5.318019151687622,0.9244999885559082
27000.0,2.7078230381011963,5.292176961898804,0.930899977684021
28000.0,2.7265851497650146,5.273414850234985,0.9275000095367432
29000.0,2.700260877609253,5.299739122390747,0.919700026512146
30000.0,2.769899606704712,5.230100393295288,0.932699978351593


==> figures/toy8_evolution_nextgan_metrics.csv <==
step,effective_modes,mode_imbalance,captured_fraction
0.0,0.0,8.0,0.0
1000.0,7.983415603637695,0.016584396362304688,0.519599974155426
2000.0,7.961462020874023,0.03853797912597656,0.5307999849319458
3000.0,7.947287559509277,0.052712440490722656,0.5570999979972839
4000.0,7.9641594886779785,0.035840511322021484,0.5666999816894531
5000.0,7.612321853637695,0.3876781463623047,0.5407999753952026
6000.0,7.917638778686523,0.08236122131347656,0.6615999937057495
7000.0,7.976513385772705,0.023486614227294922,0.8206999897956848
8000.0,7.996777534484863,0.0032224655151367188,0.8783000111579895
9000.0,7.988810062408447,0.011189937591552734,0.9032999873161316
10000.0,7.98528528213501,0.014714717864990234,0.920199990272522
11000.0,7.9824090003967285,0.017590999603271484,0.9125999808311462
12000.0,7.987796783447266,0.012203216552734375,0.9164000153541565
13000.0,7.986953258514404,0.013046741485595703,0.9257000088691711
14000.0,7.9917683601379395,0.008231639862060547,0.9316999912261963
15000.0,7.989126205444336,0.010873794555664062,0.9409000277519226
16000.0,7.995568752288818,0.004431247711181641,0.9301999807357788
17000.0,7.994970321655273,0.0050296783447265625,0.9435999989509583
18000.0,7.9927592277526855,0.007240772247314453,0.9399999976158142
19000.0,7.988217830657959,0.011782169342041016,0.9442999958992004
20000.0,7.990678787231445,0.009321212768554688,0.9483000040054321
21000.0,7.986815929412842,0.013184070587158203,0.9427000284194946
22000.0,7.997896671295166,0.0021033287048339844,0.9470999836921692
23000.0,7.99498176574707,0.0050182342529296875,0.9431999921798706
24000.0,7.977692604064941,0.022307395935058594,0.9021999835968018
25000.0,7.995016098022461,0.0049839019775390625,0.947700023651123
26000.0,7.986444473266602,0.013555526733398438,0.9460999965667725
27000.0,7.782740116119385,0.21725988388061523,0.869700014591217
28000.0,7.984714031219482,0.015285968780517578,0.9451000094413757
29000.0,7.996901512145996,0.0030984878540039062,0.9423999786376953
30000.0,7.994992733001709,0.005007266998291016,0.9283000230789185

